Short Blocklength Error Correction Codes for Continuous-Variable Quantum Key Distribution

We introduce a two-step error correction scheme for reconciliation in continuous-variable quantum key distribution systems. Using this scheme, it is possible to use error correction codes with small blocklengths (1000 bits), increasing secret key rates at a distance of 140km by up to 7.3 times.

==> Figures/FER.txt <==
100.0000	0.8733	0.8885	0.9232	0.9431	0.9615 0.9804
99.0000	0.8598	0.8786	0.9158	0.9343	0.9268	0.9529
98.0000	0.8575	0.8747	0.9064	0.9236	0.9107	0.7353
97.0000	0.8482	0.8585	0.8912	0.9134	0.8237	0.5181
96.0000	0.8446	0.8571	0.8868	0.8991	0.7874	0.3247
95.0000	0.8330	0.8449	0.8648	0.8809	0.7092	0.1311
94.0000	0.8238	0.8302	0.8567	0.8641	0.6211	0.0473
93.0000	0.8225	0.8245	0.8480	0.8528	0.5155	0.0123
92.0000	0.8087	0.8164	0.8298	0.8371	0.4651	0.0034
91.0000	0.7968	0.7988	0.8167	0.8141	0.3484	0
90.0000	0.7860	0.7821	0.7872	0.7923	0.2967	0

==> Figures/Penalty_CRCs.txt <==
1	5.00000000000000	2.50000000000000	0.999999999999994	0.499999999999997	0.0499999999999980	0.00500000000000500
2	10.0000000000000	5.00000000000000	2.00000000000001	0.999999999999994	0.0999999999999959	0.0100000000000100
4	20	10.0000000000000	4.00000000000001	2.00000000000001	0.200000000000009	0.0200000000000027
8	40	20	8.00000000000000	4.00000000000001	0.400000000000001	0.0400000000000053
16	80	40	16.0000000000000	8.00000000000000	0.800000000000002	0.0800000000000106
32	160	80	32.0000000000000	16.0000000000000	1.60000000000000	0.160000000000004

==> Figures/SKR_distance.txt <==
10 0.000649592264475677 0.00155766938438268 0.00873474667024648 0.0284717858102669 0.00420219079536064 0.00463999426264227 1.43814051613478 0.0336159432135157
15 0.000622590969151664 0.00149139582739108 0.00835429048632889 0.0271398812614217 0.00402764670773041 0.00444272138174584 1.00342970560805 0.0322383261051478
20 0.000592769474177412 0.00141835422327741 0.00793585782659212 0.0256840934404603 0.00383487204378971 0.00422530242427797 0.732421465361266 0.0307168212595227
25 0.000560024703389283 0.00133828854210126 0.00747796204482012 0.0240990519007915 0.00362320048976645 0.00398697527988529 0.548412254608164 0.0290461696886997
30 0.000524536129022505 0.0012516370448888 0.00698310675628856 0.0223934036431301 0.00339379220546692 0.00372904449625075 0.4173257791627 0.0272355281393743
35 0.000486668846066818 0.00115929308522146 0.0064564050238092 0.0205848945886 0.00314900726921765 0.00345416927023457 0.321073968436327 0.0253035239069413
40 0.000446939425509575 0.00106251964359437 0.005905079160493 0.0186985164634079 0.00289218494347262 0.00316610904696242 0.248946512015585 0.0232765126540207
45 0.000405992667748362 0.000962890545203809 0.00533811338179917 0.0167651868999355 0.00262749340223049 0.00286954854602068 0.194117445850502 0.0211873923600813
50 0.00036457185621433 0.000862215969712336 0.0047658177655007 0.0148201362540121 0.00235973744195693 0.00256987603043884 0.15200309344505 0.0190740856491613
55 0.000323476689975657 0.00076243834077991 0.00419922581266668 0.0129007517947488 0.00209408654591407 0.00227287340673765 0.119405091718472 0.0169773934941269
60 0.000283509759634286 0.000665501071231968 0.0036493418366679 0.0110439567373769 0.0018357288890645 0.00198432552583274 0.0940264564688573 0.0149382643950774
65 0.000245417450553998 0.000573204800823211 0.0031263232733354 0.00928343206643598 0.00158948931965264 0.00170959225383045 0.0741808891387613 0.0129947792379198
70 0.000209834314090504 0.000487073222827498 0.00263872415094846 0.00764711515218232 0.00135946975894219 0.00145320908535913 0.0586092612954493 0.0111793130918232
75 0.000177240372810026 0.000408251314185035 0.00219292822585121 0.00615539785407838 0.00114877320995053 0.00121858421080131 0.0463589478891443 0.00951635690404373
80 0.000147938267510858 0.000337452284264596 0.00179286175175688 0.00482029996094163 0.000959356029266618 0.00100784060156893 0.0367017687551901 0.00802135153163715
85 0.000122052516023794 0.000274958167701778 0.00144001048572664 0.00364566635795558 0.00079202313572524 0.000821817774772597 0.0290766020932972 0.00670064992515429
90 9.95481974782291e-05 0.000220667035098239 0.00113369818600776 0.00262821459067966 0.000646548790841412 0.000660212322734036 0.0230483073361045 0.00555247040752344
95 8.02628364930888e-05 0.000174171437344945 0.000871537767343186 0.00175911804211178 0.000521882707330326 0.000521811413922746 0.0182777490321765 0.00456852341848567
100 6.3944027862141e-05 0.000134849970494802 0.000649952306908715 0.00102577818865964 0.000416393265823128 0.000404765349116161 0.0144995696951151 0.0037359311413965
100 6.3944027862141e-05 0.000134849970494802 0.000649952306908715 0.00102577818865964 0.000416393265823128 0.000404765349116161 0.0144995696951151 0.0037359311413965
100.2 6.33487688453374e-05 0.000133416032651633 0.000641873921733476 0.000999064480473284 0.000412545341464504 0.00040049702458087 0.0143659727735466 0.00370556078339631
100.4 6.27577494619102e-05 0.000131992334848335 0.000633853378869361 0.000972543572441995 0.00040872482330735 0.000396259181013516 0.014233612876568 0.00367540673322145
100.6 6.21709489411232e-05 0.000130578826489567 0.000625890390081242 0.000946214479571813 0.000404931577083691 0.000392051667809711 0.014102478438185 0.00364546793114048
100.8 6.15883464654545e-05 0.000129175456878895 0.000617984666609066 0.000920076215497616 0.000401165468223118 0.000387874334064143 0.0139725580026065 0.00361574331503494
101 6.10099211740672e-05 0.000127782175214266 0.000610135919178368 0.00089412779261377 0.000397426361875221 0.000383727028557114 0.0138438402231549 0.0035862318205764
101.2 6.04356521647111e-05 0.000126398930605614 0.000602343858034698 0.000868368222050493 0.000393714122921884 0.000379609599806946 0.0137163138611924 0.00355693238132354
101.4 5.98655184986647e-05 0.000125025672078722 0.000594608192992367 0.000842796513977942 0.000390028616009227 0.000375521896081461 0.0135899677850526 0.00352784392897423
101.6 5.9299499199309e-05 0.00012366234858177 0.000586928633437464 0.000817411677621692 0.000386369705538392 0.000371463765417498 0.0134647909689885 0.00349896539329282
101.8 5.8737573259361e-05 0.000122308908988158 0.000579304888451213 0.000792212721423237 0.0003827372557123 0.000367435055629293 0.0133407724921286 0.00347029570247915
102 5.81797196397456e-05 0.000120965302108892 0.000571736666708776 0.000767198653133279 0.000379131130528357 0.000363435614345365 0.0132179015374453 0.00344183378311101
102.2 5.76259172755731e-05 0.000119631476690644 0.000564223676644928 0.000742368479724461 0.000375551193817099 0.000359465289002724 0.0130961673907323 0.00341357856044915
102.4 5.70761450751734e-05 0.000118307381432703 0.000556765626409952 0.000717721208141201 0.000371997309235944 0.000355523926897346 0.0129755594395956 0.00338552895838794
102.6 5.65303819274584e-05 0.00011699296498343 0.000549362223930712 0.000693255844601675 0.000368469340316786 0.000351611375173607 0.0128560671724521 0.00335768389983106
102.8 5.59886066936889e-05 0.000115688175950532 0.000542013176928713 0.000668971395074347 0.000364967150412776 0.000347727480854875 0.0127376801775403 0.00333004230627139
103 5.54507982292965e-05 0.000114392962904416 0.000534718192999171 0.000644866865578003 0.000361490602839382 0.000343872090853484 0.0126203881419408 0.00330260309890443
103.2 5.49169353648323e-05 0.000113107274390126 0.000527476979524304 0.000620941261954548 0.000358039560751239 0.000340045052006279 0.0125041808506076 0.00327536519765625
103.4 5.43869969242214e-05 0.000111831058925867 0.000520289243930448 0.000597193590126022 0.000354613887260147 0.000336246211070204 0.0123890481854079 0.00324832752211488
103.6 5.38609617166837e-05 0.000110564265010357 0.000513154693428421 0.000573622856237274 0.000351213445382849 0.000332475414744206 0.0122749801241741 0.00322148899111806
103.8 5.33388085459468e-05 0.000109306841131194 0.00050607303530936 0.000550228066546436 0.000347838098100586 0.000328732509694127 0.0121619667397632 0.00319484852322332
104 5.28205162074805e-05 0.000108058735772756 0.000499043976786516 0.000527008227930069 0.000344487708341214 0.00032501734257623 0.012049998199128 0.00316840503656687
104.2 5.23060634986437e-05 0.000106819897408869 0.000492067225122357 0.000503962347306814 0.000341162139044805 0.00032132976001536 0.0119390647623975 0.00314215744938132
104.4 5.17954292141645e-05 0.000105590274526059 0.000485142487648244 0.000481089432714174 0.000337861253134422 0.000317669608674171 0.0118291567819646 0.00311610467976504
104.6 5.1288592141981e-05 0.000104369815608648 0.000478269471762932 0.000458388492207544 0.000334584913489235 0.000314036735208757 0.0117202647015874 0.00309024564546996
104.8 5.07855310847538e-05 0.00010315846916852 0.000471447884990792 0.000435858535036084 0.000331332983083588 0.000310430986357251 0.0116123790554955 0.00306457926499919
105 5.02862248406198e-05 0.000101956183731582 0.000464677435020204 0.00041349857110577 0.000328105324862579 0.000306852208899527 0.0115054904675083 0.003039104456625
105.2 4.97906522233473e-05 0.000100762907838236 0.000457957829644522 0.000391307611304807 0.000324901801872353 0.000303300249658615 0.011399589650161 0.00301382013941722
105.4 4.92987920498772e-05 9.95785900693608e-05 0.000451288776927992 0.000369284667481915 0.000321722277179564 0.000299774955578013 0.0112946674038408 0.00298872523260752
105.6 4.88106231517313e-05 9.84031790352829e-05 0.000444669985126719 0.000347428752502238 0.000318566613945121 0.000296276173688889 0.0111907146159302 0.00296381865617151
105.8 4.83261243748508e-05 9.72366233868793e-05 0.000438101162697322 0.000325738880523294 0.000315434675423144 0.00029280375114311 0.0110877222599616 0.00293909933082046
106 4.7845274578687e-05 9.60788718141927e-05 0.00043158201849448 0.000304214066948735 0.000312326324955085 0.000289357535209126 0.0109856813947772 0.00291456617795496
106.2 4.73680526385649e-05 9.49298730612344e-05 0.000425112261602637 0.000282853328433727 0.00030924142598501 0.000285937373316031 0.0108845831637011 0.00289021811978547
106.4 4.68944374557067e-05 9.37895759169089e-05 0.000418691601380394 0.000261655683082147 0.000306179842124391 0.000282543113026553 0.0107844187937175 0.00286605407984372
106.6 4.64244079432765e-05 9.26579292368883e-05 0.000412319747653554 0.000240620150625647 0.000303141437061896 0.00027917460210216 0.0106851795946581 0.00284207298227075
106.8 4.59579430450078e-05 9.15348819229057e-05 0.000405996410553468 0.000219745752249193 0.000300126074683802 0.000275831688441431 0.0105868569583971 0.00281827375276725
107 4.54950217282294e-05 9.04203829640491e-05 0.000399721300642597 0.000199031510706942 0.000297133619028912 0.000272514220202966 0.0104894423580567 0.00279465531823773
107.2 4.50356229827538e-05 8.93143813967558e-05 0.000393494128872194 0.000178476450772172 0.000294163934281374 0.00026922204568631 0.010392927347217 0.00277121660673388
107.4 4.45797258314799e-05 8.82168263552074e-05 0.000387314606699725 0.000158079598605413 0.000291216884839211 0.000265955013481955 0.0102973035591376 0.00274795654799542
107.6 4.4127309324356e-05 8.71276670221397e-05 0.00038118244599151 0.000137839982716176 0.000288292335275302 0.000262712972324926 0.0102025627059841 0.00272487407314215
107.8 4.36783525469052e-05 8.60468526905293e-05 0.000375097359139391 0.000117756633089238 0.000285390150392495 0.000259495771278391 0.0101086965780656 0.00270196811510895
108 4.32328346146413e-05 8.4974332720358e-05 0.000369059059106622 9.7828582114614e-05 0.000282510195187504 0.000256303259604973 0.0100156970430766 0.00267923760836079
108.2 4.27907346764496e-05 8.3910056572727e-05 0.00036306725924064 7.8054863913218e-05 0.000279652334872764 0.000253135286868287 0.00992355604534898 0.0026566814890653
108.4 4.23520319251449e-05 8.28539737949544e-05 0.00035712167361151 5.8434515110997e-05 0.000276816434944688 0.000249991702888591 0.00983226560511136 0.00263429869563139
108.6 4.19167055848039e-05 8.18060340376067e-05 0.000351222016772851 3.89665742505642e-05 0.000274002361101769 0.000246872357793471 0.00974181781775412 0.00261208816806296
108.8 4.14847349241786e-05 8.07661870502235e-05 0.000345368003889242 1.96500823131589e-05 0.000271209979331298 0.000243777102005124 0.0096522048531044 0.00259004884864331
109 4.10560992472411e-05 7.97343826880986e-05 0.000339559350771042 4.84082444408756e-07 0.000268439155848238 0.00024070578626054 0.00956341895470658 0.00256817968145262
109.2 4.06307779094403e-05 7.87105709063857e-05 0.000333795773875939 -1.85323795442276e-05 0.000265689757200312 0.000237658261593955 0.0094754524391109 0.00254647961319748
109.4 4.02087503006862e-05 7.76947017856405e-05 0.000328076990234259 -3.74002557209951e-05 0.000262961650158008 0.000234634379412883 0.0093882976951688 0.00252494759234267
109.6 3.97899958631967e-05 7.66867255079361e-05 0.000322402717656752 -5.61204951690852e-05 0.000260254701829951 0.00023163399142702 0.0093019471833363 0.00250358257002178
109.8 3.93744940859411e-05 7.56865923867577e-05 0.000316772674589712 -7.46940449557706e-05 0.000257568779626977 0.000228656949737228 0.00921639343498299 0.00248238349975364
110 3.89622245041933e-05 7.46942528488351e-05 0.000311186580198187 -9.31218489756657e-05 0.00025490375125925 0.000225703106781459 0.00913162905170881 0.00246134933741957
110.2 3.85531667037673e-05 7.37096574391103e-05 0.00030564415439772 -0.000111404848965231 0.00025225948476364 0.000222772315349539 0.00904764670466799 0.00244047904147947
110.4 3.81473003212742e-05 7.2732756852245e-05 0.000300145117798909 -0.000129543983828299 0.00024963584850538 0.000219864428676959 0.00896443913389931 0.00241977157298492
110.6 3.774460504348e-05 7.17635018857236e-05 0.000294689191846851 -0.000147540188938523 0.000247032711173925 0.000216979300305275 0.00888199914766347 0.00239922589554644
110.8 3.73450606147378e-05 7.08018434816791e-05 0.000289276098688743 -0.000165394398009336 0.000244449941830985 0.000214116784206612 0.00880031962178593 0.00237884097571266
111 3.69486468362469e-05 6.98477327407003e-05 0.00028390556138197 -0.000183107540819375 0.00024188740990574 0.00021127673482476 0.00871939349900843 0.0023586157829325
111.2 3.65553435559831e-05 6.89011208641383e-05 0.000278577303684278 -0.000200680545009308 0.000239344985129749 0.000208459006903444 0.00863921378834528 0.00233854928904149
111.4 3.61651306849727e-05 6.79619592212651e-05 0.00027329105016866 -0.000218114334704541 0.000236822537642146 0.000205663455686229 0.00855977356444686 0.00231864046909198
111.6 3.57779881917694e-05 6.7030199324737e-05 0.000268046526299771 -0.000235409831079522 0.000234319937953939 0.000202889936843485 0.00848106596696911 0.00229888830107141
111.8 3.5393896108921e-05 6.61057928282802e-05 0.000262843458452486 -0.000252567952729152 0.000231837056989812 0.000200138306465497 0.00840308419995006 0.00227929176623221
112 3.50128345219819e-05 6.51886915228993e-05 0.000257681573764751 -0.00026958961419567 0.000229373766017099 0.000197408421051178 0.00832582153119119 0.00225984984853123
112.2 3.46347835777974e-05 6.4278847381561e-05 0.000252560600360701 -0.000286475727932846 0.000226929936699334 0.00019470013764108 0.00824927129164735 0.00224056153505243
112.4 3.4259723495407e-05 6.3376212514346e-05 0.000247480267109332 -0.000303227202389742 0.000224505441166739 0.000192013313683892 0.00817342687481956 0.00222142581656312
112.6 3.38876345468712e-05 6.24807391851238e-05 0.000242440304007025 -0.000319844943016793 0.000222100151892276 0.00018934780708608 0.00809828173615702 0.00220244168653579
112.8 3.35184970764741e-05 6.15923798252985e-05 0.00023744044170651 -0.000336329852014555 0.00021971394181578 0.0001867034762528 0.00802382939246275 0.00218360814212777
113 3.31522914902935e-05 6.07110870249261e-05 0.000232480412043637 -0.000352682828255226 0.000217346684276541 0.000184080180061458 0.00795006342130674 0.00216492418364917
113.2 3.27889982583016e-05 5.98368135510599e-05 0.000227559947692622 -0.000368904767318259 0.000214998253026879 0.000181477777916319 0.0078769774604439 0.00214638881466999
113.4 3.24285979218048e-05 5.89695123095599e-05 0.000222678782269443 -0.000384996561389498 0.000212668522280239 0.000178896129634826 0.00780456520723844 0.00212800104239975
113.6 3.20710710880435e-05 5.81091363977812e-05 0.000217836650352495 -0.000400959099125786 0.000210357366676282 0.000176335095604436 0.00773282041809328 0.00210975987741192
113.8 3.17163984428049e-05 5.72556390766668e-05 0.000213033287568453 -0.000416793265431188 0.000208064661362419 0.000173794536699548 0.00766173690788608 0.00209166433428751
114 3.1364560722334e-05 5.64089737777779e-05 0.000208268430490138 -0.000432499942646635 0.000205790281812231 0.00017127431430243 0.00759130854941015 0.00207371343018185
114.2 3.10155387547423e-05 5.55690941030557e-05 0.000203541816720471 -0.000448080008500533 0.000203534104093156 0.000168774290302514 0.00752152927282102 0.00205590618693737
114.4 3.06693134249817e-05 5.47359538506634e-05 0.000198853184821983 -0.000463534337711662 0.000201296004640061 0.000166294327173313 0.00745239306508887 0.00203824162929653
114.6 3.03258656923623e-05 5.39095069613921e-05 0.000194202274483301 -0.000478863801397539 0.000199075860368486 0.000163834287812892 0.00738389396945594 0.00202071878579554
114.8 2.99851766051267e-05 5.30897075982099e-05 0.000189588826263551 -0.000494069267058026 0.000196873548768856 0.000161394035780659 0.00731602608489964 0.00200333668950801
115 2.96472272613831e-05 5.22765100695678e-05 0.000185012581936318 -0.000509151598248437 0.000194688947653941 0.000158973435069075 0.00724878356560034 0.0019860943760517
115.2 2.93119988482215e-05 5.14698688753144e-05 0.000180473284237714 -0.000524111655488375 0.000192521935411718 0.00015657235024032 0.00718216062041568 0.00196899088558427
115.4 2.89794726253314e-05 5.06697387119755e-05 0.000175970676918178 -0.0005389502948048 0.000190372390899465 0.000154190646442017 0.00711615151235878 0.00195202526196743
115.6 2.86496299223822e-05 4.98760744631353e-05 0.000171504504878371 -0.000553668369160865 0.000188240193426829 0.00015182818937859 0.00705075055808225 0.00193519655263329
115.8 2.83224521634403e-05 4.90888311758552e-05 0.00016707451413513 -0.000568266727422294 0.000186125222913669 0.000149484845241081 0.00698595212736744 0.00191850380983013
116 2.7997920826719e-05 4.83079641306462e-05 0.000162680451611781 -0.00058274621466818 0.000184027359629863 0.000147160480915427 0.00692175064261807 0.00190194608856883
116.2 2.7676017483018e-05 4.75334287347298e-05 0.000158322065561943 -0.000597107672450591 0.000181946484443796 0.000144854963664737 0.00685814057835936 0.00188552244858409
116.4 2.73567237758065e-05 4.67651806587745e-05 0.00015399910508581 -0.000611351938196987 0.000179882478693607 0.00014256816153631 0.00679511646074215 0.0018692319533182
116.6 2.70400214275852e-05 4.60031757097998e-05 0.000149711320569428 -0.000625479845703166 0.000177835224228319 0.000140299942983311 0.00673267286705177 0.00185307367024568
116.8 2.67258922448276e-05 4.52473699041698e-05 0.000145458463540543 -0.00063949222490908 0.00017580460343978 0.000138050177082052 0.00667080442522143 0.0018370466711254
117 2.64143181096803e-05 4.44977194797877e-05 0.000141240286403833 -0.0006533899016546 0.000173790499209006 0.000135818733568286 0.0066095058133509 0.00182115003157707
117.2 2.61052809842256e-05 4.37541808463289e-05 0.000137056542970676 -0.000667173698007437 0.000171792794933745 0.000133605482689073 0.00654877175922985 0.00180538283129877
117.4 2.57987629141818e-05 4.3016710621277e-05 0.000132906988018717 -0.000680844432571829 0.000169811374552391 0.000131410295310044 0.0064885970398653 0.00178974415425572
117.6 2.5494746020454e-05 4.22852655978589e-05 0.000128791377500026 -0.00069440291927726 0.000167846122489364 0.000129233042819954 0.00642897648101434 0.00177423308824919
117.8 2.51932125175476e-05 4.15598028054804e-05 0.000124709468544641 -0.000707849968476858 0.000165896923774148 0.000127073597310581 0.00636990495672146 0.00175884872585601
118 2.48941446901717e-05 4.08402794444626e-05 0.00012066101943868 -0.000721186386680235 0.000163963663890039 0.000124931831382456 0.00631137738886015 0.00174359016323479
118.2 2.459752491979e-05 4.01266529507117e-05 0.000116645789413409 -0.000734412976132354 0.000162046228945786 0.000122807618337363 0.00625338874667825 0.00172845650148062
118.4 2.4303335645586e-05 3.94188809166297e-05 0.000112663539353888 -0.00074753053513966 0.000160144505423254 0.000120700831942919 0.00619593404634986 0.00171344684463348
118.6 2.40115594228829e-05 3.87169211965825e-05 0.000108714030599057 -0.000760539858358908 0.000158258380555065 0.000118611346746516 0.00613900835052914 0.00169856030265883
118.8 2.37221788628486e-05 3.80207317867821e-05 0.000104797026273217 -0.000773441736228974 0.000156387741934843 0.000116539037717768 0.00608260676791039 0.00168379598837137
119 2.34351766878135e-05 3.73302709129948e-05 0.000100912290471561 -0.00078623695480221 0.000154532477874795 0.000114483780509594 0.00602672445279112 0.00166915302025733
119.2 2.31505356659912e-05 3.66454970398188e-05 9.70595882937123e-05 -0.00079892629689646 0.00015269247698373 0.00011244545148583 0.00597135660464082 0.00165463051914395
119.4 2.28682386937802e-05 3.59663687941133e-05 9.32386861476572e-05 -0.000811510540341356 0.00015086762869908 0.000110423927493306 0.00591649846767201 0.00164022761239849
119.6 2.25882687182822e-05 3.52928450481781e-05 8.944935181254e-05 -0.000823990459816353 0.000149057822786039 0.000108419086109439 0.00586214533041705 0.00162594342997512
119.8 2.23106087978485e-05 3.4624884822293e-05 8.56913540810855e-05 -0.000836366824989753 0.00014726294972895 0.000106430805352134 0.005808292525309 0.00161177710750401
120 2.20352420572418e-05 3.39624474209959e-05 8.19644626182481e-05 -0.000848640402543957 0.000145482900441457 0.000104458964085428 0.00575493542826522 0.00159772778400367
120.2 2.17621517110089e-05 3.33054923138202e-05 7.82684488298324e-05 -0.000860811954178484 0.000143717566417594 0.000102503441664493 0.00570206945827701 0.00158379460307342
120.4 2.14913210682414e-05 3.2653979158948e-05 7.46030850140543e-05 -0.000872882238366758 0.000141966839762562 0.000100564118006041 0.00564969007700116 0.00156997671313631
120.6 2.12227335176487e-05 3.20078678919412e-05 7.09681447697442e-05 -0.000884852008085773 0.00014023061309623 9.86408738524454e-05 0.00559779278835733 0.0015562732666775
120.8 2.09563725370467e-05 3.13671185932604e-05 6.73634028076255e-05 -0.000896722013792499 0.000138508779614481 9.67335903773912e-05 0.00554637313812818 0.00154268342072841
121 2.06922216884636e-05 3.07316915815794e-05 6.37886351396237e-05 -0.000908493000971214 0.000136801233057569 9.484214946364e-05 0.00549542671356337 0.00152920633661703
121.2 2.04302646200138e-05 3.0101547419542e-05 6.02436188965883e-05 -0.000920165711091476 0.000135107867722233 9.29664337201657e-05 0.00544494914298862 0.00151584118006347
121.4 2.01704850680611e-05 2.94766468101823e-05 5.6728132452738e-05 -0.00093174088206691 0.000133428578475682 9.11063261738339e-05 0.00539493609541694 0.00150258712129037
121.6 1.99128668613939e-05 2.88569507014374e-05 5.32419553480608e-05 -0.00094321924689411 0.000131763260782583 8.92617105804999e-05 0.00534538328016482 0.00148944333523592
121.8 1.96573939067888e-05 2.82424203153722e-05 4.97848683171806e-05 -0.000954601534961629 0.000130111810611743 8.74324715119999e-05 0.00529628644647199 0.0014764090008173
122 1.94040501965246e-05 2.7633016950665e-05 4.63566534019972e-05 -0.000965888471489533 0.000128474124484677 8.56184937682219e-05 0.00524764138312364 0.00146348330131402
122.2 1.91528198359449e-05 2.70287022548545e-05 4.29570937756882e-05 -0.000977080777624269 0.000126850099653787 8.38196631874867e-05 0.00519944391807841 0.00145066542577424
122.4 1.89036869767105e-05 2.64294380067022e-05 3.95859739075422e-05 -0.000988179169802245 0.000125239633670879 8.20358659987191e-05 0.00515168991809814 0.00143795456560922
122.6 1.8656635893865e-05 2.58351862288836e-05 3.6243079313926e-05 -0.000999184360885937 0.000123642624885342 8.02669891568897e-05 0.00510437528838266 0.00142534991852526
122.8 1.84116509265337e-05 2.52459091410673e-05 3.29281969233397e-05 -0.00101009706002894 0.000122058972060808 7.85129202033471e-05 0.00505749597220609 0.00141285068549816
123 1.81687165208689e-05 2.46615692081504e-05 2.96411146702358e-05 -0.0010209179718845 0.000120488574652761 7.67735474093991e-05 0.00501104795055957 0.00140045607296424
123.2 1.79278171860152e-05 2.40821290641723e-05 2.63816219851418e-05 -0.00103164779608505 0.000118931332523885 7.50487595498297e-05 0.0049650272417944 0.00138816529057374
123.4 1.76889375492016e-05 2.3507551576089e-05 2.31495090963797e-05 -0.00104228722973847 0.000117387146300197 7.33384460927325e-05 0.00491942990127108 0.00137597755400162
123.6 1.74520623019031e-05 2.29377998297395e-05 1.99445677889219e-05 -0.00105283696479888 0.000115855917023017 7.16424971577387e-05 0.00487425202101017 0.00136389208220068
123.8 1.72171762255153e-05 2.2372837148086e-05 1.67665910174849e-05 -0.00106329768984005 0.000114337546314939 6.99608035703115e-05 0.00482948972934719 0.0013519080987115
124 1.69842642143132e-05 2.18126269934543e-05 1.36153726934196e-05 -0.00107367008810252 0.00011283193652824 6.82932565707496e-05 0.00478513919059072 0.00134002483283385
124.2 1.67533112153658e-05 2.12571331270496e-05 1.04907083539664e-05 -0.00108395483996529 0.000111338990356472 6.66397482890101e-05 0.00474119660468433 0.00132824151656102
124.4 1.65243022877893e-05 2.07063194641693e-05 7.39239448137365e-06 -0.00109415262143008 0.000109858611217496 6.50001713137274e-05 0.00469765820687017 0.00131655738760304
124.6 1.62972225649305e-05 2.01601501537099e-05 4.32022857963781e-06 -0.00110426410415626 0.000108390703009016 6.33744189288779e-05 0.00465452026735811 0.00130497168745718
124.8 1.6072057270567e-05 1.96185895371977e-05 1.27400971983467e-06 -0.0011142899557063 0.000106935170213309 6.17623849918287e-05 0.00461177909099554 0.00129348366223455
125 1.58487917306385e-05 1.90816022303948e-05 -1.74646181582707e-06 -0.00112423083942599 0.000105491917973057 6.016396417625e-05 0.00456943101694322 0.0012820925632586
125.2 1.56274113272452e-05 1.85491529863282e-05 -4.74138478285815e-06 -0.00113408741538284 0.000104060851793978 5.85790515643999e-05 0.00452747241835116 0.00127079764471813
125.4 1.5407901565483e-05 1.80212068175552e-05 -7.71095667894499e-06 -0.00114386033801097 0.000102641877976873 5.7007543011067e-05 0.00448589970204033 0.0012595981670772
125.6 1.51902480093229e-05 1.7497728940467e-05 -1.06553737884499e-05 -0.00115355025974763 0.000101234903203124 5.54493349777811e-05 0.00444470930818549 0.00124849339380373
125.8 1.49744363332029e-05 1.69786847412484e-05 -1.35748311415456e-05 -0.00116315782764905 9.9839834868205e-05 5.39043244314871e-05 0.00440389771000218 0.00123748259400169
126 1.47604522865783e-05 1.64640399125525e-05 -1.64695222483643e-05 -0.00117268368441978 9.84565808525245e-05 5.23724092513776e-05 0.00436346141343649 0.00122656504060247
126.2 1.45482816892915e-05 1.59537602187651e-05 -1.93396402676358e-05 -0.00118212847043393 9.70850494914919e-05 5.08534875301675e-05 0.00432339695685726 0.00121574001012865
126.4 1.43379104982564e-05 1.54478118181696e-05 -2.21853763849585e-05 -0.00119149281951997 9.57251500065865e-05 4.93474585330659e-05 0.00428370091075212 0.00120500678609625
126.6 1.41293247009093e-05 1.49461608807527e-05 -2.50069206902323e-05 -0.00120077736438667 9.43767918165926e-05 4.78542215601179e-05 0.00424436987742585 0.00119436465357854
126.8 1.39225103999752e-05 1.44487739306146e-05 -2.78044626892124e-05 -0.00120998273106944 9.30398850855549e-05 4.63736769654393e-05 0.00420540049070147 0.00118381290353089
127 1.37174537795456e-05 1.39556176374239e-05 -3.05781898618288e-05 -0.00121910954244403 9.17143405034919e-05 4.49057255364513e-05 0.00416678941562527 0.00117335083105999
127.2 1.3514141118643e-05 1.34666588923671e-05 -3.33282889375971e-05 -0.00122815841834452 9.04000693740856e-05 4.34502687199552e-05 0.00412853334817279 0.00116297773611598
127.4 1.33125587730562e-05 1.2981864850047e-05 -3.60549457508958e-05 -0.00123712997392599 8.90969834972569e-05 4.20072087468493e-05 0.00409062901495994 0.00115269292256563
127.6 1.31126931773587e-05 1.25012027443812e-05 -3.87583439687584e-05 -0.00124602482031761 8.78049951822125e-05 4.05764480841245e-05 0.00405307317295489 0.00114249569829535
127.8 1.29145308645645e-05 1.20246401617167e-05 -4.1438667598222e-05 -0.0012548435645669 8.65240173745066e-05 3.9157890247828e-05 0.00401586260919385 0.00113238537621401
128 1.27180584471998e-05 1.15521447957495e-05 -4.40960979191814e-05 -0.00126358680963465 8.5253963533685e-05 3.77514390735479e-05 0.00397899414049917 0.00112236127328724
128.2 1.25232626322643e-05 1.10836845983772e-05 -4.67308160162659e-05 -0.00127225515535029 8.39947477299945e-05 3.6356999165446e-05 0.00394246461319993 0.00111242271130074
128.4 1.23301302074736e-05 1.06192276926097e-05 -4.93430013780013e-05 -0.00128084919715724 8.27462845554552e-05 3.49744756370255e-05 0.00390627090285625 0.00110256901615836
128.6 1.21386480355202e-05 1.01587424581324e-05 -5.19328325616387e-05 -0.00128936952582601 8.15084890867561e-05 3.36037743658214e-05 0.00387040991398444 0.0010927995175893
128.8 1.19488030766239e-05 9.70219740757517e-06 -5.45004869364499e-05 -0.00129781672912595 8.02812770310339e-05 3.22448016250968e-05 0.00383487857978644 0.00108311355029868
129 1.1760582369171e-05 9.24956131734494e-06 -5.70461402073309e-05 -0.00130619139191967 7.90645646007135e-05 3.08974644732862e-05 0.00379967386188149 0.00107351045297965
129.2 1.1573973047983e-05 8.80080317967576e-06 -5.95699676905777e-05 -0.00131449409246659 7.78582686316049e-05 2.95616706112646e-05 0.00376479275003928 0.00106398956924557
129.4 1.13889623102103e-05 8.35589215865735e-06 -6.2072143318944e-05 -0.0013227254065681 7.66623063624312e-05 2.82373282514603e-05 0.00373023226191675 0.00105455024588982
129.6 1.12055374430877e-05 7.91479758769998e-06 -6.45528395474514e-05 -0.00133088590715661 7.54765956142464e-05 2.69243461103091e-05 0.0036959894427977 0.00104519183430193
129.8 1.10236858515361e-05 7.47748907524271e-06 -6.70122279695526e-05 -0.00133897616149687 7.43010549688586e-05 2.56226337229097e-05 0.00366206136533348 0.00103591369187583
130 1.0843394969593e-05 7.04393636162241e-06 -6.94504786994915e-05 -0.00134699673465516 7.31356031962982e-05 2.43321010169741e-05 0.00362844512928736 0.00102671517749098
130.2 1.06646523514974e-05 6.61410945345932e-06 -7.1867761123923e-05 -0.00135494818658478 7.19801598436085e-05 2.30526587128454e-05 0.00359513786128084 0.00101759565615957
130.4 1.04874456376007e-05 6.18797853090827e-06 -7.42642436159691e-05 -0.00136283107394464 7.08346450144909e-05 2.17842180474174e-05 0.00356213671454243 0.00100855449728729
130.6 1.03117624951219e-05 5.76551395423597e-06 -7.66400926473963e-05 -0.00137064595097786 6.96989789863246e-05 2.05266907937134e-05 0.0035294388686593 0.000999591071650617
130.8 1.0137590743053e-05 5.3466863135293e-06 -7.89954742630332e-05 -0.00137839336443637 6.85730830175934e-05 1.92799894088499e-05 0.0034970415293299 0.00099070475776955
131 9.96491827599202e-06 4.93146640348594e-06 -8.13305535089396e-05 -0.00138607386085483 6.74568788555204e-05 1.80440269589968e-05 0.00346494192812143 0.000981894938021539
131.2 9.79373303773166e-06 4.51982517488061e-06 -8.36454930784406e-05 -0.00139368798135103 6.63502885653374e-05 1.68187169749104e-05 0.00343313732222617 0.00097316099729397
131.4 9.6240230424435e-06 4.11173377189928e-06 -8.59404563375856e-05 -0.00140123626416543 6.52532346672246e-05 1.56039735630637e-05 0.0034016249942238 0.000964502324064982
131.6 9.45577641395309e-06 3.70716365303582e-06 -8.82156042997499e-05 -0.00140871924324628 6.41656403901973e-05 1.43997117655126e-05 0.00337040225184348 0.000955918312407308
131.8 9.28898138044658e-06 3.30608631308812e-06 -9.04710972687322e-05 -0.00141613745029188 6.30874296378874e-05 1.32058467323774e-05 0.00333946642772838 0.000947408361718201
132 9.12362621621789e-06 2.90847356282844e-06 -9.27070938381455e-05 -0.00142349140916599 6.20185266119805e-05 1.2022294554322e-05 0.00330881487920442 0.000938971873747349
132.2 8.95969928319266e-06 2.51429732212349e-06 -9.4923752827033e-05 -0.00143078164438923 6.09588560806388e-05 1.08489716467459e-05 0.00327844498804843 0.00093060825471545
132.4 8.79718899953718e-06 2.12352974054511e-06 -9.71212308703056e-05 -0.00143800867582171 5.99083431755802e-05 9.68579510879926e-06 0.00324835416026054 0.000922316913712619
132.6 8.63608389842184e-06 1.73614314030098e-06 -9.92996834927352e-05 -0.00144517301798117 5.88669137719417e-05 8.53268255350783e-06 0.00321853982583813 0.00091409726569653
132.8 8.47637258771888e-06 1.35211012024602e-06 -0.000101459265833712 -0.00145227518387367 5.78344942277547e-05 7.38955241737818e-06 0.00318899943855171 0.000905948729436175
133 8.31804373954084e-06 9.71403421467996e-07 -0.000103600131659924 -0.00145931568046877 5.68110113163181e-05 6.25632356029371e-06 0.00315973047572314 0.000897870726978112
133.2 8.16108613532967e-06 5.93995842505433e-07 -0.000105722432979439 -0.00146629501482446 5.57963925176673e-05 5.13291501314825e-06 0.00313073043800585 0.000889862685946929
133.4 8.0054885754829e-06 2.1986060157832e-07 -0.000107826322107183 -0.00147321368568648 5.47905654343722e-05 4.01924705607859e-06 0.00310199684916715 0.000881924034934339
133.6 7.85124002366098e-06 -1.51029004307051e-07 -0.000109911948576172 -0.00148007219216314 5.37934587243805e-05 2.91524020374039e-06 0.00307352725587273 0.000874054210861792
133.8 7.69832945079462e-06 -5.18699566894535e-07 -0.000111979462634543 -0.0014868710281987 5.28050010926372e-05 1.82081530194071e-06 0.00304531922747329 0.000866252651021672
134 7.54674590114984e-06 -8.83177374739559e-07 -0.000114029011499224 -0.00149361068516872 5.18251217181477e-05 7.35894098971017e-07 0.00301737035579293 0.000858518796447959
134.2 7.39647856410075e-06 -1.24448852542669e-06 -0.000116060744019491 -0.00150029164575671 5.08537507179375e-05 -3.39601088424639e-07 0.00298967825491928 0.000850852095578107
134.4 7.24751665095754e-06 -1.60265897906187e-06 -0.000118074805083729 -0.0015069143991549 4.98908183508332e-05 -1.40574753427714e-06 0.0029622405609968 0.000843251997968759
134.6 7.09984948504898e-06 -1.95771464618198e-06 -0.000120071340334964 -0.00151347942186066 4.89362555997814e-05 -2.46262236506778e-06 0.00293505493202002 0.000835717958891792
134.8 6.95346638958172e-06 -2.30968080920324e-06 -0.000122050494057944 -0.00151998719100882 4.79899934469395e-05 -3.51030083758542e-06 0.00290811904763142 0.00082824943361285
135 6.80835690228321e-06 -2.65858316489845e-06 -0.00012401240885742 -0.00152643818087535 4.70519642611884e-05 -4.54885944201149e-06 0.00288143060891844 0.000820845888342518
135.2 6.66451047551403e-06 -3.00444678167954e-06 -0.000125957227177475 -0.00153283285853787 4.61220998595734e-05 -5.57837279811995e-06 0.0028549873382145 0.000813506784935927
135.4 6.52191675839324e-06 -3.34729670822983e-06 -0.000127885089822783 -0.00153917169233258 4.52003333310426e-05 -6.59891546695969e-06 0.00282878697890071 0.000806231595286908
135.6 6.38056542453639e-06 -3.68715792372517e-06 -0.000129796136850077 -0.00154545514530049 4.42865979228964e-05 -7.61056180268042e-06 0.00280282729520981 0.000799019792539109
135.8 6.24044625211772e-06 -4.0240548325744e-06 -0.000131690507284414 -0.00155168367491078 4.33808275583329e-05 -8.61338444855434e-06 0.00277710607203267 0.000791870855170809
136 6.10154902440165e-06 -4.35801225533067e-06 -0.000133568339417538 -0.00155785773804553 4.2482956193454e-05 -9.60745728656769e-06 0.00275162111472526 0.000784784261919989
136.2 5.96386366825785e-06 -4.68905423595487e-06 -0.000135429769254764 -0.00156397778848616 4.15929187126673e-05 -1.05928518870669e-05 0.0027263702489183 0.000777759498851428
136.4 5.8273801646395e-06 -5.01720501522626e-06 -0.000137274933969587 -0.00157004427326119 4.07106503499916e-05 -1.15696404062569e-05 0.00270135132032858 0.000770796054789268
136.6 5.69208859174673e-06 -5.34248860331793e-06 -0.000139103967850691 -0.00157605764125463 3.98360869680776e-05 -1.25378943139098e-05 0.00267656219457249 0.000763893423519228
136.8 5.55797900927561e-06 -5.66492870598205e-06 -0.000140917004464765 -0.00158201833170773 3.89691643099607e-05 -1.34976841736446e-05 0.00265200075697985 0.000757051097882946
137 5.42504164355986e-06 -5.98454903547817e-06 -0.000142714177952394 -0.00158792678573114 3.81098191958696e-05 -1.44490805684505e-05 0.00262766491241175 0.00075026857922398
137.2 5.29326679549471e-06 -6.30137284208708e-06 -0.000144495619215167 -0.00159378344006748 3.72579889280199e-05 -1.53921527061696e-05 0.00260355258507779 0.000743545372690044
137.4 5.16264474683376e-06 -6.61542363506222e-06 -0.000146261459757523 -0.00159958872592767 3.64136106848902e-05 -1.63269705655138e-05 0.00257966171835653 0.00073688098245224
137.6 5.03316596521161e-06 -6.92672436465992e-06 -0.000148011829488184 -0.00160534307456411 3.5576622846547e-05 -1.7253602461259e-05 0.00255599027461756 0.000730274922165396
137.8 4.90482087907478e-06 -7.2352979773316e-06 -0.000149746857562183 -0.00161104691049447 3.47469635397339e-05 -1.8172116696855e-05 0.00253253623504423 0.000723726703484945
138 4.77760005615436e-06 -7.54116712267345e-06 -0.000151466672262482 -0.00161670065830233 3.39245717915697e-05 -1.90825806921188e-05 0.00250929759945925 0.000717235845172678
138.2 4.65149418475336e-06 -7.84435462479275e-06 -0.000153171400445674 -0.00162230473817328 3.31093874085847e-05 -1.99850623863253e-05 0.00248627238615113 0.000710801872142015
138.4 4.5264938340796e-06 -8.14488256235722e-06 -0.000154861168694577 -0.00162785956629097 3.23013494274436e-05 -2.08796274998399e-05 0.00246345863170286 0.000704424303230089
138.6 4.40258988244181e-06 -8.44277341728444e-06 -0.000156536101708589 -0.00163336555617438 3.15003988829279e-05 -2.176634295336e-05 0.00244085439082137 0.000698102673044487
138.8 4.27977309081202e-06 -8.73804926095988e-06 -0.000158196323805006 -0.00163882311649712 3.0706476051321e-05 -2.26452744455744e-05 0.00241845773616962 0.000691836510206233
139 4.15803438007639e-06 -9.03073189952329e-06 -0.000159841959301493 -0.00164423265861069 2.99195222426371e-05 -2.35164868856294e-05 0.0023962667581994 0.000685625351495231
139.2 4.03736476820741e-06 -9.32084311932995e-06 -0.000161473129366315 -0.00164959458488814 2.91394793944841e-05 -2.438004512378e-05 0.00237427956498652 0.000679468738644773
139.4 3.91775518103574e-06 -9.60840456605005e-06 -0.000163089956733239 -0.00165490929517916 2.83662888488386e-05 -2.52360135915116e-05 0.00235249428206611 0.000673366208687035
139.6 3.79919681619865e-06 -9.89343762737693e-06 -0.000164692560994016 -0.00166017719069738 2.75998937047132e-05 -2.60844559524039e-05 0.00233090905227166 0.000667317312521877
139.8 3.68168083182611e-06 -1.01759634453574e-05 -0.000166281062699112 -0.00166539866407195 2.68402368057335e-05 -2.69254351388341e-05 0.00230952203557374 0.000661321599033482
140 3.56519842675071e-06 -1.0456003262199e-05 -0.000167855580171041 -0.00167057410806427 2.6087261258639e-05 -2.77590143813223e-05 0.00228833140892075 0.000655378619182696
140.2 3.44974093600879e-06 -1.07335778743674e-05 -0.000169416231198052 -0.00167570391148263 2.53409110506287e-05 -2.85852555835731e-05 0.00226733536608147 0.000649487930879537
140.4 3.33529972034672e-06 -1.10087081474714e-05 -0.000170963132898729 -0.00168078846197392 2.46011303350989e-05 -2.94042208551055e-05 0.00224653211748914 0.000643649093345758
140.6 3.22186620374674e-06 -1.12814147757852e-05 -0.000172496400555428 -0.00168582813999461 2.38678636742205e-05 -3.02159717954367e-05 0.00222591989008616 0.000637861669029433
140.8 3.10943190261913e-06 -1.15517180712363e-05 -0.00017401615074973 -0.00169082332726358 2.31410562276455e-05 -3.10205688659726e-05 0.00220549692717161 0.00063212522509435
141 2.99798842234889e-06 -1.18196384694798e-05 -0.000175522497236519 -0.00169577440024224 2.24206537301843e-05 -3.18180728964129e-05 0.00218526148824846 0.000626439333243828
141.2 2.88752733680101e-06 -1.20851958616348e-05 -0.000177015553227006 -0.00170068173556835 2.17066017128927e-05 -3.26085430955663e-05 0.00216521184887452 0.000620803563573018
141.4 2.77804041191954e-06 -1.23484106328179e-05 -0.000178495432329524 -0.00170554570494511 2.09988469484804e-05 -3.33920401426975e-05 0.0021453463005123 0.000615217495977025
141.6 2.66951926163113e-06 -1.26093022988359e-05 -0.000179962243051789 -0.00171036667093803 2.02973352269731e-05 -3.41686221294431e-05 0.00212566315038166 0.000609680702594963
141.8 2.56195589020431e-06 -1.2867890550266e-05 -0.000181416099788101 -0.00171514500329272 1.96020148616783e-05 -3.49383476676704e-05 0.00210616072131435 0.000604192775481349
142 2.45534199564629e-06 -1.31241951428819e-05 -0.000182857110538585 -0.0017198810650318 1.89128321861426e-05 -3.57012755633125e-05 0.00208683735160835 0.000598753291065124
142.2 2.34966967074504e-06 -1.33782352414928e-05 -0.000184285385745851 -0.00172457521812005 1.8229736085888e-05 -3.64574628632116e-05 0.00206769139488495 0.000593361845917101
142.4 2.24493092458085e-06 -1.36300302872221e-05 -0.000185701032992416 -0.00172922781544363 1.75526749053267e-05 -3.72069674366988e-05 0.00204872121994639 0.000588018032337295
142.6 2.14111783502998e-06 -1.38795991340505e-05 -0.000187104159020375 -0.00173383921348555 1.68815974335871e-05 -3.79498454053899e-05 0.00202992521063502 0.00058272144613572
142.8 2.03822244516636e-06 -1.41269607088657e-05 -0.000188494870327641 -0.00173840976359072 1.62164522348258e-05 -3.86861531079181e-05 0.00201130176569443 0.00057747168134676
143 1.93623695293916e-06 -1.43721340032267e-05 -0.000189873274495154 -0.00174293981421579 1.55571888743572e-05 -3.94159470754218e-05 0.0019928492986304 0.000572268339906597
143.2 1.83515372232551e-06 -1.46151376420303e-05 -0.000191239474457871 -0.00174742971125052 1.49037579907475e-05 -4.01392827476142e-05 0.00197456623757482 0.000567111032222227
143.4 1.73496498016991e-06 -1.48559899858214e-05 -0.000192593574852996 -0.00175187979757154 1.42561093360988e-05 -4.08562147773279e-05 0.00195645102514942 0.000561999361704084
143.6 1.63566311030173e-06 -1.50947093632423e-05 -0.000193935680109108 -0.00175629041769417 1.36141936773081e-05 -4.15667977224321e-05 0.00193850211833233 0.000556932939772034
143.8 1.53724065737815e-06 -1.53313140615682e-05 -0.000195265890588342 -0.00176066190286308 1.29779628209092e-05 -4.2271086017661e-05 0.00192071798832439 0.000551911386051443
144 1.43968994089536e-06 -1.55658221093062e-05 -0.000196584310385797 -0.00176499459398585 1.23473671179312e-05 -4.29691333274886e-05 0.00190309712041754 0.000546934308679872
144.2 1.34300371573381e-06 -1.57982514097598e-05 -0.000197891037603101 -0.0017692888190209 1.17223597338512e-05 -4.36609929437007e-05 0.0018856380138641 0.000542001338008365
144.4 1.2471744241231e-06 -1.60286198007238e-05 -0.000199186175319891 -0.00177354491338543 1.11028918130819e-05 -4.43467179630882e-05 0.0018683391817477 0.000537112088436389
144.6 1.15219484191345e-06 -1.62569447793014e-05 -0.000200469820070404 -0.00177776320204208 1.04889166566552e-05 -4.50263604683234e-05 0.00185119915085538 0.000532266191384877
144.8 1.05805767250298e-06 -1.64832439158593e-05 -0.000201742071345872 -0.00178194400648723 9.88038709725184e-06 -4.56999727601583e-05 0.00183421646154987 0.00052746327457822
145 9.64755624623689e-07 -1.67075346358326e-05 -0.000203003026615702 -0.00178608765038527 9.27725600203213e-06 -4.63676067079342e-05 0.00181738966764434 0.00052270296601295
145.2 8.72281609017253e-07 -1.69298341234223e-05 -0.000204252785091737 -0.00179019445671941 8.67947754400481e-06 -4.70293134629255e-05 0.00180071733627804 0.000517984903992214
145.4 7.80628643197784e-07 -1.71501595242446e-05 -0.000205491438872168 -0.00179426473927235 8.0870065863861e-06 -4.76851440615514e-05 0.00178419804779256 0.00051330873226673
145.6 6.89789466570016e-07 -1.73685276129054e-05 -0.000206719086218417 -0.00179829881597276 7.49979619461373e-06 -4.83351484358666e-05 0.00176783039560976 0.000508674080397967
145.8 5.99757255037584e-07 -1.75849552763765e-05 -0.000207935820788404 -0.00180229699363392 6.91780225577909e-06 -4.89793768523985e-05 0.00175161298611022 0.000504080600217741
146 5.10525056912327e-07 -1.7799459126362e-05 -0.000209141736838057 -0.00180625958278005 6.34097983218367e-06 -4.96178787582999e-05 0.00173554443851419 0.000499527937048085
146.2 4.22085880513916e-07 -1.80120560040329e-05 -0.000210336927104298 -0.00181018689307102 5.76928372760823e-06 -5.02507042837662e-05 0.00171962338476153 0.000495015734170615
146.4 3.34433070071437e-07 -1.82227620161937e-05 -0.000211521484302499 -0.00181407922840209 5.20267091724791e-06 -5.08779013730432e-05 0.00170384846939544 0.000490543652005182
146.6 2.47559743210581e-07 -1.84315933986924e-05 -0.000212695499635597 -0.00181793688729127 4.64109691146881e-06 -5.14995183544938e-05 0.00168821834944413 0.00048611133941024
146.8 1.61459222128873e-07 -1.86385665653728e-05 -0.000213859063707533 -0.00182176017447775 4.08451854304776e-06 -5.2115604086311e-05 0.00167273169430686 0.000481718455681582
147 7.61248198827137e-08 -1.8843697481825e-05 -0.000215012268766878 -0.00182554938566498 3.5328925856708e-06 -5.27262060923959e-05 0.0016573871856384 0.000477364659648614
147.2 -8.44998549360844e-09 -1.90470018410515e-05 -0.000216155201333017 -0.0018293048124465 2.98617687948815e-06 -5.33313710852525e-05 0.00164218351723597 0.000473049618557986
147.4 -9.22718090406255e-08 -1.92484955618836e-05 -0.00021728795097349 -0.00183302674779545 2.44432866298779e-06 -5.39311464495979e-05 0.00162711939492697 0.000468772994907628
147.6 -1.75347164452932e-07 -1.94481943286954e-05 -0.000218410606531067 -0.00183671548663887 1.9073058297868e-06 -5.45255788722521e-05 0.00161219353645775 0.000464534456366184
147.8 -2.57682419057386e-07 -1.96461133410117e-05 -0.000219523254869882 -0.00184037131094083 1.37506721966515e-06 -5.51147135968115e-05 0.00159740467138287 0.000460333678070038
148 -3.39283976384663e-07 -1.98422685835333e-05 -0.000220625982720803 -0.0018439945086691 8.47571438370971e-07 -5.56985982040626e-05 0.00158275154095681 0.000456170333308442
148.2 -4.20158296026545e-07 -2.00366745527301e-05 -0.000221718876150104 -0.00184758536142123 3.24776729257373e-07 -5.62772758448563e-05 0.00156823289802444 0.000452044092510387
148.4 -5.00311577308265e-07 -2.02293469840405e-05 -0.000222802020442063 -0.00185114415236664 -1.93356981885172e-07 -5.68507933580139e-05 0.0015538475069152 0.000447954639383769
148.6 -5.79750075175513e-07 -2.0420300583244e-05 -0.000223875497742218 -0.00185467115402737 -7.06870128812743e-07 -5.74191945174265e-05 0.00153959414333602 0.000443901654798705
148.8 -6.58479988163076e-07 -2.0609550468626e-05 -0.000224939394527854 -0.00185816665123362 -1.2158027806252e-06 -5.79825243248693e-05 0.00152547159426608 0.000439884822503421
149 -7.36507319282546e-07 -2.07971112335143e-05 -0.000225993794653874 -0.00186163091461367 -1.72019374250464e-06 -5.85408262195048e-05 0.00151147865785346 0.000435903836221815
149.2 -8.13838402295953e-07 -2.09829975338089e-05 -0.000227038776120475 -0.00186506421101767 -2.22008395769845e-06 -5.90941438267511e-05 0.00149761414331077 0.000431958372802764
149.4 -8.90479051683033e-07 -2.11672240257181e-05 -0.000228074426696852 -0.00186846681516374 -2.71551101266493e-06 -5.96425207729438e-05 0.00148387687081331 0.000428048135589137
149.6 -9.66435545793574e-07 -2.13498049231027e-05 -0.000229100822290139 -0.00187183898534653 -3.20651549245093e-06 -6.01859993677064e-05 0.00147026567139844 0.000424172804256967
149.8 -1.04171354698246e-06 -2.15307547485429e-05 -0.000230118046032007 -0.00187518099988856 -3.69313400013623e-06 -6.07246228396114e-05 0.00145677938686366 0.000420332089910595
150 -1.11631899767089e-06 -2.17100874595676e-05 -0.000231126176431354 -0.00187849311759713 -4.1754049492293e-06 -6.12584327352729e-05 0.00144341686966872 0.000416525689365267
150.2 -1.19025793665362e-06 -2.18878175972207e-05 -0.000232125294036959 -0.00188177559034588 -4.65336737622481e-06 -6.17874723382235e-05 0.00143017698283604 0.000412753294519209
150.4 -1.26353578272524e-06 -2.20639581872136e-05 -0.00023311547588773 -0.0018850286898311 -5.1270563097592e-06 -6.23117804213868e-05 0.00141705859985338 0.000409014628903311
150.6 -1.33615866814714e-06 -2.22385239804709e-05 -0.000234096799989849 -0.00188825265926393 -5.59651139052221e-06 -6.2831400893036e-05 0.00140406060457746 0.000405309379647091
150.8 -1.40813201222528e-06 -2.2411528243386e-05 -0.000235069344698878 -0.00189144776210821 -6.06176765045591e-06 -6.334637324252e-05 0.00139118189113783 0.000401637270255349
151 -1.47946165473189e-06 -2.25829845786999e-05 -0.00023603318662974 -0.00189461424557918 -6.52286283951646e-06 -6.38567379603757e-05 0.00137842136384154 0.000397998002780522
151.2 -1.55015320140353e-06 -2.27529064676735e-05 -0.000236988399019451 -0.00189775235982091 -6.97983319478671e-06 -6.43625351755373e-05 0.0013657779370804 0.000394391291215643
151.4 -1.62021212900456e-06 -2.29213075345261e-05 -0.000237935059864252 -0.00190086236131484 -7.43271411963623e-06 -6.48638054424743e-05 0.00135325053523631 0.000390816856133958
151.6 -1.68964394470536e-06 -2.3088201027172e-05 -0.00023887324244112 -0.00190394448323258 -7.88154121398787e-06 -6.53605881955306e-05 0.00134083809259009 0.000387274416557386
151.8 -1.75845430557293e-06 -2.32535998767943e-05 -0.000239803021939039 -0.00190699897312222 -8.32635104673891e-06 -6.58529219262535e-05 0.00132853955322923 0.000383763683860061
152 -1.82664834209867e-06 -2.34175173609627e-05 -0.000240724471847492 -0.00191002608142213 -8.76717678285176e-06 -6.63408461572599e-05 0.001316353870958 0.000380284396282217
152.2 -1.89423162995273e-06 -2.35799659371155e-05 -0.000241637662221893 -0.00191302603899186 -9.20405446505124e-06 -6.68243979699271e-05 0.00130428000920757 0.000376836269350887
152.4 -1.96120949444537e-06 -2.37409591251742e-05 -0.000242542670478447 -0.00191599909202777 -9.63701851766437e-06 -6.73036176082674e-05 0.00129231694094644 0.000373419031366569
152.6 -2.02758712841923e-06 -2.39005091809284e-05 -0.000243439562956493 -0.00191894545922349 -1.00661025087097e-05 -6.77785415534211e-05 0.0012804636485932 0.000370032417388311
152.8 -2.09336976622419e-06 -2.40586291704884e-05 -0.000244328411795151 -0.00192186539500975 -1.04913402745203e-05 -6.82492086985657e-05 0.00126871912392925 0.000366676160357446
153 -2.15856290169763e-06 -2.42153306596532e-05 -0.00024520928997488 -0.00192475911399779 -1.09127673288307e-05 -6.87156534709841e-05 0.00125708236801138 0.000363349979976148
153.2 -2.22317128802342e-06 -2.4370627680864e-05 -0.000246082267254578 -0.00192762685869101 -1.13304143975796e-05 -6.91779176402782e-05 0.00124555239108736 0.000360053633735036
153.4 -2.28720043320035e-06 -2.45245306370097e-05 -0.00024694740870416 -0.00193046885259934 -1.17443170860448e-05 -6.96360321721599e-05 0.00123412821251042 0.000356786840613764
153.6 -2.35065520081447e-06 -2.46770533692214e-05 -0.000247804789515644 -0.00193328532071996 -1.2154506833836e-05 -7.00900382667691e-05 0.00122280886065504 0.000353549352470187
153.8 -2.41354051935907e-06 -2.48282072545916e-05 -0.000248654469802664 -0.00193607649181725 -1.25610155001422e-05 -7.05399697896756e-05 0.0012115933728344 0.000350340917850564
154 -2.47586145926791e-06 -2.49780042505636e-05 -0.000249496523399274 -0.00193884257853956 -1.29638758616958e-05 -7.0985862333949e-05 0.0012004807952173 0.000347161278059296
154.2 -2.53762325832942e-06 -2.51264562420571e-05 -0.000250331014486587 -0.00194158381846529 -1.33631217770576e-05 -7.14277512767811e-05 0.00118947018274614 0.000344010165862281
154.4 -2.59883031308637e-06 -2.52735752322249e-05 -0.000251158013320253 -0.0019443004076348 -1.37587816667366e-05 -7.18656723473017e-05 0.00117856059905692 0.00034088735694611
154.6 -2.65948797256242e-06 -2.54193731350365e-05 -0.000251977578957479 -0.00194699257961704 -1.41508901083496e-05 -7.22996610091739e-05 0.00116775111639822 0.000337792578401414
154.8 -2.71960074976267e-06 -2.5563861049981e-05 -0.000252789781642344 -0.0019496605533188 -1.45394762752512e-05 -7.27297503016416e-05 0.0011570408155519 0.000334725599972829
155 -2.77917360543487e-06 -2.57070509060711e-05 -0.000253594686138378 -0.00195230451939712 -1.49245722351322e-05 -7.31559757331454e-05 0.0011464287857545 0.000331686168560982
155.2 -2.83821108603228e-06 -2.58489538646097e-05 -0.000254392354890943 -0.0019549247139456 -1.53062073775655e-05 -7.3578370526927e-05 0.00113591412461939 0.000328674052203971
155.4 -2.89671815881146e-06 -2.59895811839767e-05 -0.000255182851415683 -0.00195752132503719 -1.56844138123166e-05 -7.39969681951912e-05 0.00112549593805877 0.00032568899747034
155.6 -2.95469928501666e-06 -2.61289442951848e-05 -0.000255966239939357 -0.00196009458452687 -1.60592203781431e-05 -7.44118027640102e-05 0.00111517334020787 0.000322730776745585
155.8 -3.01215926707343e-06 -2.62670542552909e-05 -0.00025674258411385 -0.00196264467263553 -1.64306581192958e-05 -7.48229071463218e-05 0.00110494545334875 0.000319799145007994
156 -3.06910247491518e-06 -2.64039223242812e-05 -0.000257511944314443 -0.00196517181853565 -1.67987552842728e-05 -7.52303148591126e-05 0.00109481140783537 0.000316893879301783
156.2 -3.12553363431762e-06 -2.6539558897954e-05 -0.000258274381977414 -0.00196767620616528 -1.71635424218385e-05 -7.56340568469877e-05 0.00108477034201868 0.000314014738515944
156.4 -3.1814571385584e-06 -2.66739757142403e-05 -0.000259029957837274 -0.00197015803578174 -1.7525047931395e-05 -7.60341680496065e-05 0.00107482140217334 0.000311161498503659
156.6 -3.23687772939121e-06 -2.68071827907993e-05 -0.000259778733311786 -0.00197261751838836 -1.78833024649929e-05 -7.64306782859879e-05 0.00106496374242427 0.00030833391733872
156.8 -3.29179943141495e-06 -2.69391904840907e-05 -0.000260520768173298 -0.00197505485522554 -1.82383320387891e-05 -7.68236183836411e-05 0.00105519652467469 0.000305531789684448
157 -3.34622672461622e-06 -2.70700102884728e-05 -0.000261256122971464 -0.00197747021870704 -1.85901656126974e-05 -7.72130225571944e-05 0.00104551891853383 0.000302754886970097
157.2 -3.40016431024545e-06 -2.71996521295935e-05 -0.000261984854987852 -0.00197986382409905 -1.89388335769435e-05 -7.75989203517832e-05 0.00103593010124643 0.000300002969335952
157.4 -3.45361622167654e-06 -2.7328126609887e-05 -0.000262707023672274 -0.00198223585827908 -1.92843620044087e-05 -7.79813433270941e-05 0.00102642925762179 0.000297275830997631
157.6 -3.50658690295722e-06 -2.74554441881021e-05 -0.000263422688043197 -0.00198458651532596 -1.96267796226874e-05 -7.83603226151143e-05 0.00101701557996452 0.000294573245218005
157.8 -3.55908068371715e-06 -2.75816147893614e-05 -0.000264131906587758 -0.0019869159787827 -1.99661144197426e-05 -7.87358877594151e-05 0.00100768826800512 0.000291894991097601
158 -3.61110124906866e-06 -2.77066487578123e-05 -0.000264834729239287 -0.00198922443982368 -2.03023902171935e-05 -7.91080695508549e-05 0.000998446528831569 0.000289240880620482
158.2 -3.66265326666568e-06 -2.78305553336728e-05 -0.00026553121897474 -0.00199151206990013 -2.06356371880885e-05 -7.94768954942866e-05 0.000989289576821464 0.000286610675641043
158.4 -3.71374072045586e-06 -2.79533460789003e-05 -0.000266221429868572 -0.00199377908275136 -2.09658810858036e-05 -7.98424000055583e-05 0.000980216633575138 0.000284004172896646
158.6 -3.76436781156313e-06 -2.80750296415864e-05 -0.000266905418672439 -0.00199602564666023 -2.12931490676042e-05 -8.02046088269722e-05 0.000971226927848456 0.000281421158044234
158.8 -3.81453847574707e-06 -2.81956159487047e-05 -0.000267583238614406 -0.00199825192876048 -2.16174665753646e-05 -8.05635515076087e-05 0.000962319695487549 0.000278861430279748
159 -3.86425701870923e-06 -2.83151158468108e-05 -0.000268254947903598 -0.00200045812916243 -2.193886144237e-05 -8.09192603338186e-05 0.000953494179362926 0.000276324769924535
159.2 -3.91352732450276e-06 -2.8433537201461e-05 -0.00026892060178308 -0.00200264440335388 -2.22573587762496e-05 -8.12717587185735e-05 0.000944749629305034 0.000273810978812621
159.4 -3.9623532141852e-06 -2.85508907347925e-05 -0.000269580244017658 -0.00200481095633771 -2.25729832774111e-05 -8.16210785778745e-05 0.000936085302039996 0.000271319861992088
159.6 -4.01073850657754e-06 -2.86671850617281e-05 -0.000270233934095098 -0.00200695794931252 -2.28857596318045e-05 -8.19672455552921e-05 0.000927500461125999 0.000268851224625132
159.8 -4.05868755684538e-06 -2.87824307144592e-05 -0.000270881728531442 -0.0020090855675093 -2.31957159924644e-05 -8.23102910014258e-05 0.000918994376890494 0.000266404844509426
160 -4.10620372592511e-06 -2.88966361736576e-05 -0.000271523674801062 -0.00201119395056055 -2.35028740854441e-05 -8.26502401602287e-05 0.000910566326367733 0.000263980550168623

